Crack propagation in anisotropic brittle materials: from a phase-field model to a shape optimization approach

The phase-field method is based on the energy minimization principle which is a geometric method for modeling diffusive cracks that are popularly implemented with irreversibility based on Griffith's criterion. This method requires a length-scale parameter that smooths the sharp discontinuity, which influences the diffuse band and results in mesh-sensitive fracture propagation results. Recently, a novel approach based on the optimization on Riemannian shape spaces has been proposed, where the crack path is realized by techniques from shape optimization. This approach requires the shape derivative, which is derived in a continuous sense and used for a gradient-based algorithm to minimize the energy of the system. Due to the continuous derivation of the shape derivative, this approach yields mesh-independent results. In this paper, the novel approach based on shape optimization is presented, followed by an assessment of the predicted crack path in anisotropic brittle material using numerical calculations from a phase-field model.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> tikzs/vnotch/boundaryForceMagnitude_Increment1e-2.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
tick align=outside,
tick pos=left,
legend pos=north west,
width=\figurewidth,
x grid style={darkgray176},
xlabel={displacement \(\displaystyle [mm]\)},
xmajorgrids,
%xmin=0.0035, xmax=0.1465,
xtick style={color=black},
y grid style={darkgray176},
ylabel={boundary force magnitude \(\displaystyle [N]\)},
ymajorgrids,
%ymin=0.586426836132118, ymax=19.7606526184255,
ytick style={color=black},
max space between ticks=40,
]
\addplot %[semithick]
table {%
0.01 1.45798255350909
0.02 2.91596498418888
0.03 4.37394732069061
0.04 5.83192960706631
0.05 7.28991190212621
0.06 8.74789543722719
0.07 10.2058076723356
0.08 11.6636064071432
0.09 13.120022853595
0.1 14.5735561980673
0.11 16.0245578471443
0.12 17.4694408170357
0.13 18.8890969010485
0.14 5.01605758705331
};
\addlegendentry{$0^{\circ}$};

\addplot %[semithick]
table {%
	0.01 2.39584663004732
	0.02 4.79167970582692
	0.03 7.18750150177768
	0.04 9.58331560443403
	0.05 11.9791269290121
	0.06 14.3749417416437
	0.07 16.770726460152
	0.08 19.1663473573503
	0.09 21.5617237476675
	0.1 23.9567659008306
	0.11 26.3441862187835
	0.12 28.7290304576212
	0.13 31.1050309397414
	0.14 33.4720818627958
	0.15 35.7952138206605
	0.16 0.193003915949649
};
\addlegendentry{$10^{\circ}$};

\addplot %[semithick]
table {%
	0.01 4.46043793018293
	0.02 8.92083179032654
	0.03 13.3811855066318
	0.04 17.8415052629045
	0.05 22.3017995295283
	0.06 26.7620790589673
	0.07 31.2223569071609
	0.08 35.6826487585947
	0.09 40.1429821268345
	0.1 44.6032295497355
	0.11 49.0633628207966
	0.12 53.5233503035634
	0.13 57.9831541461822
	0.14 62.4414302344079
	0.15 66.8964303296377
	0.16 71.3507651935463
	0.17 75.8018854208758
	0.18 80.2502138123774
	0.19 84.6926314804093
	0.2 89.1204304013311
	0.21 41.3447337478175
};
\addlegendentry{$20^{\circ}$};

\addplot %[semithick]
table {%
	0.01 3.41450157275069
	0.02 6.82894579360044
	0.03 10.2433356128061
	0.04 13.6576756841719
	0.05 17.0719723713842
	0.06 20.4862337022425
	0.07 23.9004694715945
	0.08 27.3146912063887
	0.09 30.7289121026206
	0.1 34.1431471555472
	0.11 37.5574137446179
	0.12 40.9717056089087
	0.13 44.3859411294049
	0.14 47.8000949651449
	0.15 51.2141475620101
	0.16 54.6280780536321
	0.17 58.0418639511376
	0.18 61.4554812966174
	0.19 64.8659312691822
	0.2 68.2763486097267
	0.21 71.6848341687986
	0.22 75.0933099954957
	0.23 78.499049778934
	0.24 81.9029716819395
	0.25 85.3046643087848
	0.26 88.6982156648391
	0.27 92.0659884056006
	0.28 4.39827688945046
};
\addlegendentry{$30^{\circ}$};

\addplot %[semithick]
table {%
	0.01 3.74255442149615
	0.02 7.48514302732376
	0.03 11.2277646341701
	0.04 14.9704173709244
	0.05 18.7130986782479
	0.06 22.455805337557
	0.07 26.1985334088852
	0.08 29.9412783150293
	0.09 33.6840347086259
	0.1 37.4267966743027
	0.11 41.1695576990415
	0.12 44.9123089927624
	0.13 48.6550218648381
	0.14 52.3976859510432
	0.15 56.1403347676931
	0.16 59.8829654612385
	0.17 63.6255749282597
	0.18 67.3681596950341
	0.19 71.1107161152598
	0.2 74.8532401134274
	0.21 78.5953835185912
	0.22 82.3372129133709
	0.23 86.0791036820607
	0.24 89.8205618685307
	0.25 93.5617759897148
	0.26 97.3026949328165
	0.27 101.043249548925
	0.28 104.783344436757
	0.29 108.52286467448
	0.3 112.259822482942
	0.31 115.99400188591
	0.32 18.0703618286231
};
\addlegendentry{$40^{\circ}$};

\addplot %[semithick]
table {%
	0.01 12.2455795849216
	0.02 24.4911603154762
	0.03 36.7367426394406
	0.04 48.9823272527914
	0.05 61.2279151361157
	0.06 73.4735074990752
	0.07 85.7191058196143
	0.08 97.9647119949959
	0.09 110.210327429844
	0.1 122.455954393416
	0.11 134.701596024339
	0.12 146.947256403867
	0.13 159.192876686338
	0.14 171.438318436917
	0.15 183.683584235603
	0.16 195.928635461881
	0.17 208.173430604408
	0.18 220.417925372479
	0.19 232.662073372474
	0.2 244.905825053991
	0.21 257.143345083372
	0.22 269.379210818448
	0.23 281.613181590683
	0.24 293.847984596512
	0.25 306.077241030512
	0.26 318.303515115684
	0.27 330.526216000766
	0.28 342.738668710013
	0.29 354.943924305779
	0.3 367.12061681256
	0.31 94.0372171876395
};
\addlegendentry{$50^{\circ}$};

\addplot %[semithick]
table {%
	0.01 17.3308452255525
	0.02 34.6616581339169
	0.03 51.9924412858754
	0.04 69.3231987316877
	0.05 86.6539359641464
	0.06 103.984659766771
	0.07 121.315378561894
	0.08 138.646102204509
	0.09 155.976841951032
	0.1 173.307612344437
	0.11 190.638347368419
	0.12 207.968976202026
	0.13 225.299470708136
	0.14 242.629796864009
	0.15 259.959917807608
	0.16 277.289795144104
	0.17 294.616433445222
	0.18 311.941979765828
	0.19 329.264862359783
	0.2 346.586012474177
	0.21 363.905089738977
	0.22 381.221605995258
	0.23 398.528691390518
	0.24 118.609815783834
};
\addlegendentry{$60^{\circ}$};

\addplot %[semithick]
table {%
	0.01 13.951237023223
	0.02 27.9024405628442
	0.03 41.8536150769806
	0.04 55.8047675869854
	0.05 69.7559074006813
	0.06 83.7070470384184
	0.07 97.6582093862315
	0.08 111.60929328269
	0.09 125.560193577725
	0.1 139.510837899595
	0.11 153.461145355125
	0.12 167.403524183619
	0.13 181.343833662707
	0.14 195.278220152944
	0.15 209.18776119801
	0.16 21.6134934621489
};
\addlegendentry{$70^{\circ}$};

\addplot %[semithick]
table {%
	0.01 9.94492362474615
	0.02 19.8898380572234
	0.03 29.8347528238744
	0.04 39.7796834006471
	0.05 49.724361465485
	0.06 59.6653617251857
	0.07 69.5925670828463
	0.08 1.26801235885042
	0.09 1.59186892041787
	0.1 1.76874324485816
};
\addlegendentry{$80^{\circ}$};

\addplot %[semithick]
table {%
	0.01 0.414890387219694
	0.02 0.829780814310772
	0.03 1.24464653627585
	0.04 1.65828600088227
	0.05 0.0412811816674775
	0.06 0.0491268509775921
	0.07 0.0583629101615736
	0.08 0.0709647919525381
	0.09 0.0884058359066461
	0.1 0.201781499839736
	0.11 0.221959649820058
};
\addlegendentry{$90^{\circ}$};

\end{axis}

\end{tikzpicture}


==> tikzs/vnotch/boundaryForceMagnitude_wideTip_Increment1e-2.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
tick align=outside,
tick pos=left,
legend pos=north west,
width=\figurewidth,
x grid style={darkgray176},
xlabel={displacement \(\displaystyle [mm]\)},
xmajorgrids,
%xmin=0.0035, xmax=0.1465,
xtick style={color=black},
y grid style={darkgray176},
ylabel={boundary force magnitude \(\displaystyle [N]\)},
ymajorgrids,
%ymin=0.586426836132118, ymax=19.7606526184255,
ytick style={color=black},
max space between ticks=40,
]
\addplot %[semithick]
table {%
0.01 1.46186045368212
0.02 2.92371871582219
0.03 4.38557513574872
0.04 5.8474302574625
0.05 7.30928480653251
0.06 8.77113968357016
0.07 10.2324933019554
0.08 11.6924816077841
0.09 13.1503856591682
0.1 0.233118082332236
%0.11 0.254287601602527
%0.12 0.272286106182651
%0.13 0.286678321165355
%0.14 0.29787647998587
%0.15 0.30673090576708
%0.16 0.314558970749455
%0.17 0.149428101383248
%0.18 0.163238550191305
%0.19 0.210138429239845
%0.2 0.247417920752125
%0.21 0.176940998495538
%0.22 0.21361470400133
};
\addlegendentry{$0^{\circ}$};

\addplot %[semithick]
table {%
0.01 2.15412624846742
0.02 4.30819409102038
0.03 6.46221155281243
0.04 8.61619096846884
0.05 10.7701488798247
0.06 12.9241059015805
0.07 15.0779512064636
0.08 17.2309819993355
0.09 19.3822844239586
0.1 21.5309170813177
0.11 1.16349199902554
};
\addlegendentry{$10^{\circ}$};

\addplot %[semithick]
table {%
0.01 3.90734727761183
0.02 7.8145094836271
0.03 11.7207187969675
0.04 15.6260037123596
0.05 19.5307099531843
0.06 23.4360844381372
0.07 27.3408681619829
0.08 31.2455381483936
0.09 35.1506728000814
0.1 39.055309929293
0.11 42.9587521849341
0.12 46.8604029077351
0.13 50.6893712302976
0.14 3.24153529468356
%0.15 0.439164953318267
};
\addlegendentry{$20^{\circ}$};

\addplot %[semithick]
table {%
0.01 2.72722164164455
0.02 5.45337905955497
0.03 8.17852999326677
0.04 10.9027645120934
0.05 13.6262049400256
0.06 16.3490063774157
0.07 19.071355730994
0.08 21.7934773221255
0.09 24.5167727563691
0.1 27.2405897943124
0.11 29.9652621337781
0.12 32.6906742610882
0.13 35.4160417525404
0.14 38.1405622688471
0.15 40.863740700396
0.16 43.558228212349
0.17 1.52181170697183
%0.18 1.52936482493737
%0.19 1.40938660350362
%0.2 0.162377794157607
};
\addlegendentry{$30^{\circ}$};

\addplot %[semithick]
table {%
0.01 3.98980071698418
0.02 7.98001793879131
0.03 11.9706331990406
0.04 15.9616164006667
0.05 19.9529329337723
0.06 23.9445325037761
0.07 27.9363544217864
0.08 31.9283307293989
0.09 35.920386414558
0.1 39.912416784449
0.11 43.9039585941236
0.12 47.8944659268888
0.13 51.8833808723931
0.14 55.87150187637
0.15 59.8584968569317
0.16 63.8441432350983
0.17 67.8281978431234
0.18 25.8144964424185
};
\addlegendentry{$40^{\circ}$};

\addplot %[semithick]
table {%
0.01 11.3668227191169
0.02 22.7331494974141
0.03 34.0990036445645
0.04 45.4644233439009
0.05 56.8294600724025
0.06 68.1941789898514
0.07 79.5586600035438
0.08 90.922997724048
0.09 102.287301590542
0.1 113.651688916316
0.11 125.016294252897
0.12 136.380316597998
0.13 147.740917718033
0.14 159.096473605998
0.15 170.445644857771
0.16 181.786941525761
0.17 193.118702748226
0.18 7.35386047603434
};
\addlegendentry{$50^{\circ}$};

\addplot %[semithick]
table {%
0.01 15.8144465448658
0.02 31.6278208208918
0.03 47.4401924324093
0.04 63.2516717888483
0.05 79.0624097439597
0.06 94.8725979106475
0.07 110.682468861816
0.08 126.492290238423
0.09 142.302379218866
0.1 158.11307078824
0.11 173.923245842828
0.12 189.731568061945
0.13 205.537435978265
0.14 221.340173104293
0.15 236.204709699462
0.16 31.4597291736324
};
\addlegendentry{$60^{\circ}$};

\addplot %[semithick]
table {%
0.01 13.5639355871688
0.02 27.1269601893193
0.03 40.6891893750614
0.04 54.2508075611051
0.05 67.812063322204
0.06 81.3732741377711
0.07 94.9350168718414
0.08 108.496308540644
0.09 122.055639687694
0.1 135.612083164134
0.11 1.94949920652671
%0.12 2.84140000286007
%0.13 3.05539167404812
%0.14 1.72194787302544
};
\addlegendentry{$70^{\circ}$};

\addplot %[semithick]
table {%
0.01 10.525382788855
0.02 21.050710826684
0.03 31.5758411355554
0.04 42.100931701439
0.05 52.6224682652198
0.06 63.0159350397576
0.07 20.8309269583794
};
\addlegendentry{$80^{\circ}$};

\addplot %[semithick]
table {%
0.01 0.395940046300526
0.02 0.791879162085579
0.03 1.18769813655924
0.04 1.5577875213811
0.05 0.0493370126933812
};
\addlegendentry{$90^{\circ}$};

\end{axis}

\end{tikzpicture}

